Modular Attractor Acceleration in Infinite-State Games (Full Version)

Infinite-state games provide a framework for the synthesis of reactive systems with unbounded data domains. Solving such games typically relies on computing symbolic fixpoints, particularly symbolic attractors. However, these computations may not terminate, and while recent acceleration techniques have been proposed to address this issue, they often rely on acceleration arguments of limited expressiveness. In this work, we propose an approach for the modular computation of acceleration arguments. It enables the construction of complex acceleration arguments by composing simpler ones, thereby improving both scalability and flexibility. In addition, we introduce a summarization technique that generalizes discovered acceleration arguments, allowing them to be efficiently reused across multiple contexts. Together, these contributions improve the efficiency of solving infinite-state games in reactive synthesis, as demonstrated by our experimental evaluation.

==> data/plot-issy-cav25ae.csv <==
Time,Solved
0,39
1,65
2,85
3,101
4,111
5,126
6,130
7,131
8,133
9,135
10,140
12,144
13,148
14,151
15,153
16,154
17,157
19,158
20,159
23,161
25,162
28,163
29,164
32,165
33,166
38,167
39,168
43,170
48,171
52,172
54,173
56,174
60,175
65,176
68,177
75,178
76,179
88,180
103,181
128,182
145,183
152,184
177,185
212,186
257,187
292,188
504,189
1054,190
1193,191
1200,192


==> data/plot-issy-edge.csv <==
Time,Solved
0,84
1,114
2,131
3,132
4,136
5,138
6,139
7,143
8,144
9,145
10,147
11,148
12,150
14,151
15,153
16,154
20,156
24,158
25,159
29,162
31,163
34,164
35,166
37,167
38,168
39,169
42,170
43,171
48,172
50,173
60,175
61,176
86,177
96,178
101,179
106,180
110,181
111,182
113,184
136,185
174,186
194,187
237,188
243,189
244,190
362,191
379,192
454,193
851,194
1095,195
1200,196


==> data/plot-issy-no-accel.csv <==
Time,Solved
0,64
1,86
2,94
3,97
4,99
8,100
10,102
11,103
15,104
16,105
20,106
42,107
74,108
84,109
103,110
148,111
261,112
975,113
1200,114


==> data/plot-muval-1d4999.csv <==
Time,Solved
0,13
1,43
2,47
3,51
4,54
5,57
6,60
7,61
9,63
10,64
11,65
14,66
20,67
21,68
28,69
30,71
31,72
54,73
59,74
66,75
109,76
145,77
160,78
195,80
231,81
253,82
310,83
349,84
1200,85


==> data/plot-sweap-artifact.csv <==
Time,Solved
2,3
3,6
4,8
5,12
7,13
11,14
16,16
21,17
32,18
96,19
145,20
1200,21


==> data/plot-syntheos-c8ef82e.csv <==
Time,Solved
0,21
1,31
2,35
3,37
5,39
7,40
10,41
27,42
46,43
109,44
463,45
796,46
819,47
1200,48

